Isogenies on Kummer Surfaces

We first give a cleaner and more direct approach to the derivation of the Fast model of the Kummer surface. We show how to construct efficient (N,N)-isogenies, for any odd N, both on the general Kummer surface and on the Fast model.

==> fixedN-method-2.txt <==
12, 0.020
17, 0.020 
18, 0.020
25, 0.025
26, 0.030
29, 0.025
31, 0.025
33, 0.040
37, 0.040
42, 0.040
77, 0.040
106, 0.055
120, 0.050
139, 0.055
215, 0.050
228, 0.060
266, 0.060
603, 0.085
792, 0.120
830, 0.120

==> fixedN-method-3.txt <==
12, 0.020
17, 0.020
18, 0.020
25, 0.020
26, 0.025
29, 0.025
31, 0.045
33, 0.040
37, 0.045
42, 0.040
77, 0.045
106, 0.065
120, 0.045
139, 0.055
215, 0.070
228, 0.075
266, 0.070
603, 0.160
792, 0.220
830, 0.225

==> fixedp-method-2.txt <==
7, 0.007
11, 0.206
13, 0.816
17, 7.605
19, 21.109

==> fixedp-method-3.txt <==
7, 0.012
11, 0.025
13, 0.044
17, 0.059
19, 0.095
